Model and Program Repair via SAT Solving

We consider the following \emph{model repair problem}: given a finite Kripke structure $M$ and a specification formula $\eta$ in some modal or temporal logic, determine if $M$ contains a substructure $M'$ (with the same initial state) that satisfies $\eta$. Thus, $M$ can be ``repaired'' to satisfy the specification $\eta$ by deleting some transitions. We map an instance $(M, \eta)$ of model repair to a boolean formula $\repfor(M,\eta)$ such that $(M, \eta)$ has a solution iff $\repfor(M,\eta)$ is satisfiable. Furthermore, a satisfying assignment determines which transitions must be removed from $M$ to generate a model $M'$ of $\eta$. Thus, we can use any SAT solver to repair Kripke structures. Furthermore, using a complete SAT solver yields a complete algorithm: it always finds a repair if one exists. We extend our method to repair finite-state shared memory concurrent programs, to solve the discrete event supervisory control problem \cite{RW87,RW89}, to check for the existence of symmettric solutions \cite{ES93}, and to accomodate any boolean constraint on the existence of states and transitions in the repaired model. Finally, we show that model repair is NP-complete for CTL, and logics with polynomial model checking algorithms to which CTL can be reduced in polynomial time. A notable example of such a logic is Alternating-Time Temporal Logic (ATL).

==> simple.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{simple.pstex}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(8112,3701)(2431,-3312)
\put(8326, 29){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$s$}%
}}}}
\put(9046,-2626){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$u$}%
}}}}
\put(9586,-2671){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$p\ \neg q$}%
}}}}
\put(8641,-556){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$p\  q$}%
}}}}
\put(2431,-2716){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$t$}%
}}}}
\put(3826,-16){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$s$}%
}}}}
\put(4546,-2671){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$u$}%
}}}}
\put(5086,-2716){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$p\ \neg q$}%
}}}}
\put(2791,-2851){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\neg p\  q$}%
}}}}
\put(4141,-601){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$p\  q$}%
}}}}
\end{picture}%

